A Computational Framework for Multivariate Convex Regression and its Variants

We study the nonparametric least squares estimator (LSE) of a multivariate convex regression function. The LSE, given as the solution to a quadratic program with $O(n^2)$ linear constraints ($n$ being the sample size), is difficult to compute for large problems. Exploiting problem specific structure, we propose a scalable algorithmic framework based on the augmented Lagrangian method to compute the LSE. We develop a novel approach to obtain smooth convex approximations to the fitted (piecewise affine) convex LSE and provide formal bounds on the quality of approximation. When the number of samples is not too large compared to the dimension of the predictor, we propose a regularization scheme --- Lipschitz convex regression --- where we constrain the norm of the subgradients, and study the rates of convergence of the obtained LSE. Our algorithmic framework is simple and flexible and can be easily adapted to handle variants: estimation of a non-decreasing/non-increasing convex/concave (with or without a Lipschitz bound) function. We perform numerical studies illustrating the scalability of the proposed algorithm.

==> figures/computeTimes_tables.txt <==
% latex table generated in R 3.0.2 by xtable 1.7-4 package
% Mon Jul 27 19:42:25 2015
\begin{table}[ht]
\centering
\begin{tabular}{rrrr}
  \hline
feastol & gradtol & LB1 & van2 \\ 
  \hline
1e-03[[1]] & 1e-02 & 0.575 & 0.559 \\ 
  1e-03 & 1e-03 & 8.372 & 8.253 \\ 
  1e-03 & 1e-04 & 83.462 & 108.838 \\ 
  1e-04 & 1e-02 & 6.664 & 6.716 \\ 
  1e-04 & 1e-03 & 8.372 & 8.253 \\ 
  1e-04 & 1e-04 & 83.462 & 108.838 \\ 
   \hline
\end{tabular}
\end{table}
%% example 2 ----------
% latex table generated in R 3.0.2 by xtable 1.7-4 package
% Mon Jul 27 19:42:25 2015
\begin{table}[ht]
\centering
\begin{tabular}{rrrr}
  \hline
feastol & gradtol & LB1 & van2 \\ 
  \hline
1e-03[[2]] & 1e-02 & 2.043 & 2.240 \\ 
  1e-03 & 1e-03 & 15.444 & 20.224 \\ 
  1e-03 & 1e-04 & 28.546 & 40.457 \\ 
  1e-04 & 1e-02 & 14.146 & 14.373 \\ 
  1e-04 & 1e-03 & 15.444 & 20.224 \\ 
  1e-04 & 1e-04 & 28.546 & 40.457 \\ 
   \hline
\end{tabular}
\end{table}
%% example 3 ----------
% latex table generated in R 3.0.2 by xtable 1.7-4 package
% Mon Jul 27 19:42:25 2015
\begin{table}[ht]
\centering
\begin{tabular}{rrrr}
  \hline
feastol & gradtol & LB1 & van2 \\ 
  \hline
1e-03[[3]] & 1e-02 & 0.523 & 0.535 \\ 
  1e-03 & 1e-03 & 3.413 & 3.537 \\ 
  1e-03 & 1e-04 & 17.034 & 17.290 \\ 
  1e-04 & 1e-02 & 1.870 & 1.935 \\ 
  1e-04 & 1e-03 & 3.413 & 3.537 \\ 
  1e-04 & 1e-04 & 17.034 & 17.290 \\ 
   \hline
\end{tabular}
\end{table}
%% example 4 ----------
% latex table generated in R 3.0.2 by xtable 1.7-4 package
% Mon Jul 27 19:42:25 2015
\begin{table}[ht]
\centering
\begin{tabular}{rrrr}
  \hline
feastol & gradtol & LB1 & van2 \\ 
  \hline
1e-03[[4]] & 1e-02 & 0.988 & 0.976 \\ 
  1e-03 & 1e-03 & 16.116 & 16.074 \\ 
  1e-03 & 1e-04 & 143.181 & 103.888 \\ 
  1e-04 & 1e-02 & 7.295 & 7.282 \\ 
  1e-04 & 1e-03 & 16.116 & 16.074 \\ 
  1e-04 & 1e-04 & 156.612 & 103.888 \\ 
   \hline
\end{tabular}
\end{table}
%% example 5 ----------
% latex table generated in R 3.0.2 by xtable 1.7-4 package
% Mon Jul 27 19:42:25 2015
\begin{table}[ht]
\centering
\begin{tabular}{rrrr}
  \hline
feastol & gradtol & LB1 & van2 \\ 
  \hline
1e-03[[5]] & 1e-02 & 2.474 & 2.486 \\ 
  1e-03 & 1e-03 & 62.338 & 62.493 \\ 
  1e-03 & 1e-04 & 1226.499 & 516.286 \\ 
  1e-04 & 1e-02 & 39.143 & 39.951 \\ 
  1e-04 & 1e-03 & 62.338 & 62.493 \\ 
  1e-04 & 1e-04 & 1226.499 & 516.286 \\ 
   \hline
\end{tabular}
\end{table}
%% example 10 ----------
% latex table generated in R 3.0.2 by xtable 1.7-4 package
% Mon Jul 27 19:42:25 2015
\begin{table}[ht]
\centering
\begin{tabular}{rrrr}
  \hline
feastol & gradtol & LB1 & van2 \\ 
  \hline
1e-03[[10]] & 1e-02 & 73.743 & 75.738 \\ 
  1e-03 & 1e-03 & 448.043 & 459.826 \\ 
  1e-03 & 1e-04 & 3445.433 & 2392.528 \\ 
  1e-04 & 1e-02 & 118.601 & 122.275 \\ 
  1e-04 & 1e-03 & 448.043 & 459.826 \\ 
  1e-04 & 1e-04 & 3445.433 & 2392.528 \\ 
   \hline
\end{tabular}
\end{table}
%% example 11 ----------
% latex table generated in R 3.0.2 by xtable 1.7-4 package
% Mon Jul 27 19:42:25 2015
\begin{table}[ht]
\centering
\begin{tabular}{rrrr}
  \hline
feastol & gradtol & LB1 & van2 \\ 
  \hline
1e-03[[11]] & 1e-02 & 12.171 & 12.304 \\ 
  1e-03 & 1e-03 & 66.701 & 67.982 \\ 
  1e-03 & 1e-04 & 324.665 & 330.774 \\ 
  1e-04 & 1e-02 & 28.217 & 28.691 \\ 
  1e-04 & 1e-03 & 66.701 & 67.982 \\ 
  1e-04 & 1e-04 & 324.665 & 330.774 \\ 
   \hline
\end{tabular}
\end{table}

